Voyager 1 $e^\pm$ Further Constrain Primordial Black Holes as Dark Matter

Primordial Black Holes (PBHs) with a mass $M \lesssim {10^{17}}$g are expected to inject sub-GeV electrons and positrons in the Galaxy via Hawking radiation. These cosmic rays are shielded by the solar magnetic field for Earth-bound detectors, but not for Voyager-1, which is now beyond the heliopause. We use its data to constrain the fraction of PBHs to the dark matter in the Galaxy, finding that PBHs with $M<10^{16}$g cannot contribute more than 0.1% (or less for a lognormal mass distribution). Our limits are based on local galactic measurements and are thus complementary to those derived from cosmological observations.

==> upper_limits_rhoPBHs_on_rhoDM.txt <==
# This file contains the upper limit (2 sigma) on the fraction f of dark matter (DM) in primordial black holes (PBHs) derived from Voyager-1 electron data.
# The limits are obtained assuming a monochromatic PBHs mass function. The data reproduce Fig. 2 left in the paper.
# The first column corresponds to the PBHs mass in [g] whereas the following ones correspond to the upper limits on f, assuming different assumptions.
# Please cite Boudaud & Cirelli [arXiv:1807.03075]. 
#
#   Col.1  -  PBHs mass [g]
#   Col.2  -  Prop A (L=15kpc) w/o background
#   Col.3  -  Prop B (L=4kpc)  w/o background
#   Col.4  -  Prop B (L=15kpc) w/o background
#   Col.5  -  Prop B (L=20kpc) w/o background	
#   Col.6  -  Prop A (L=15kpc) w/ background
#   Col.7  -  Prop B (L=4kpc)  w/ background
#   Col.8  -  Prop B (L=15kpc) w/ background
#   Col.9  -  Prop B (L=20kpc) w/ background
#
1.0000e+14	2.0413e-09	2.3829e-09	1.0708e-09	1.1411e-09	6.0783e-11	6.6778e-11	3.0298e-11	3.2740e-11
1.2589e+14	2.9679e-09	3.4483e-09	1.5100e-09	1.5690e-09	8.8126e-11	9.6123e-11	4.2395e-11	4.4641e-11
1.5849e+14	4.3449e-09	5.0705e-09	2.1664e-09	2.1986e-09	1.2844e-10	1.4010e-10	6.0104e-11	6.1748e-11
1.9953e+14	6.4211e-09	7.5955e-09	3.1742e-09	3.1532e-09	1.8846e-10	2.0671e-10	8.6433e-11	8.6799e-11
2.5119e+14	9.6096e-09	1.1637e-08	4.7720e-09	4.6533e-09	2.7873e-10	3.0863e-10	1.2613e-10	1.2411e-10
3.1623e+14	1.4625e-08	1.8357e-08	7.4113e-09	7.1157e-09	4.1601e-10	4.6609e-10	1.8675e-10	1.8052e-10
3.9811e+14	2.2765e-08	3.0122e-08	1.2013e-08	1.1390e-08	6.2728e-10	7.1164e-10	2.8040e-10	2.6701e-10
5.0119e+14	3.6527e-08	5.2216e-08	2.0627e-08	1.9370e-08	9.5656e-10	1.0985e-09	4.2680e-10	4.0138e-10
6.3096e+14	6.1022e-08	9.7705e-08	3.8321e-08	3.5724e-08	1.4770e-09	1.7152e-09	6.5862e-10	6.1315e-10
7.9433e+14	1.0741e-07	2.0300e-07	7.9191e-08	7.3425e-08	2.3124e-09	2.7142e-09	1.0319e-09	9.5279e-10
1.0000e+15	2.0164e-07	4.2824e-07	1.6382e-07	1.5076e-07	3.6791e-09	4.3693e-09	1.6469e-09	1.5106e-09
1.2589e+15	4.0782e-07	9.9588e-07	3.3057e-07	3.0237e-07	5.9685e-09	7.0483e-09	2.4304e-09	2.2386e-09
1.5849e+15	8.9268e-07	1.9555e-06	6.3061e-07	5.7456e-07	9.9258e-09	1.2942e-08	4.2040e-09	3.8357e-09
1.9953e+15	2.0201e-06	3.9240e-06	1.1877e-06	1.0717e-06	1.7061e-08	2.5620e-08	7.7550e-09	6.9976e-09
2.5119e+15	4.5619e-06	8.5640e-06	2.3959e-06	2.1338e-06	3.0664e-08	5.5916e-08	1.5643e-08	1.3932e-08
3.1623e+15	8.9605e-06	2.1167e-05	5.4518e-06	4.7827e-06	5.8504e-08	1.3820e-07	3.5595e-08	3.1227e-08
3.9811e+15	1.8466e-05	5.7912e-05	1.3824e-05	1.1951e-05	1.2057e-07	3.9958e-07	9.4837e-08	8.1811e-08
5.0119e+15	4.1812e-05	1.5477e-04	3.4047e-05	2.8862e-05	2.7300e-07	1.4065e-06	3.0937e-07	2.6208e-07
6.3096e+15	1.0539e-04	3.8254e-04	7.8727e-05	6.5595e-05	6.8812e-07	6.3361e-06	1.3045e-06	1.0844e-06
7.9433e+15	2.7451e-04	9.4703e-04	1.8350e-04	1.4942e-04	1.9391e-06	3.8922e-05	7.6021e-06	6.2006e-06
1.0000e+16	6.6341e-04	2.6256e-03	4.9016e-04	3.9055e-04	6.0617e-06	3.5344e-04	6.6561e-05	5.3303e-05
1.2589e+16	1.5123e-03	8.4177e-03	1.5534e-03	1.2140e-03	2.0670e-05	1.6225e-03	2.9941e-04	2.3400e-04
1.5849e+16	3.8919e-03	3.2574e-02	6.0981e-03	4.6900e-03	7.5656e-05	6.2784e-03	1.1754e-03	9.0398e-04
1.9953e+16	1.1558e-02	1.6089e-01	3.1318e-02	2.3793e-02	2.9521e-04	3.1011e-02	6.0364e-03	4.5859e-03
2.5119e+16	4.0124e-02	1.0902e+00	2.2557e-01	1.6995e-01	1.2291e-03	2.1012e-01	4.3478e-02	3.2757e-02
3.1623e+16	1.6233e-01	1.1106e+01	2.4892e+00	1.8672e+00	5.4803e-03	2.1406e+00	4.7978e-01	3.5989e-01
3.9811e+16	7.4990e-01	1.9092e+02	4.7054e+01	3.5279e+01	2.6284e-02	3.6798e+01	9.0694e+00	6.7999e+00
5.0119e+16	3.8601e+00	6.3981e+03	1.7533e+03	1.3188e+03	1.3651e-01	1.2332e+03	3.3794e+02	2.5419e+02
6.3096e+16	2.2011e+01	5.0021e+05	1.5351e+05	1.1624e+05	7.7911e-01	9.6414e+04	2.9589e+04	2.2405e+04
7.9433e+16	1.4277e+02	1.1404e+08	3.9333e+07	3.0080e+07	5.0526e+00	2.1981e+07	7.5813e+06	5.7977e+06
1.0000e+17	1.1220e+03	1.0003e+11	3.8782e+10	3.0042e+10	3.9698e+01	1.9280e+10	7.4750e+09	5.7904e+09
